Pulse Shaped OFDM for 5G Systems

OFDM-based waveforms with filtering or windowing functionalities are considered key enablers for a flexible air-interface design for multi-service support in future 5G systems. One candidate from this category of waveforms is pulse shaped OFDM, which follows the idea of subcarrier filtering and aims at fully maintaining the advantages of standard OFDM systems while addressing their drawbacks. In this paper, we elaborate on several pulse shaping design methods, and show how pulse shapes can be exploited as an additional degree of freedom to provide better frequency localization and more efficient spectrum utilization under a pre-defined spectrum mask. The performance analysis and evaluation results show that, for a practical mobile communication systems, the application of pulse shaping is a simple and effective means to achieve a lower out-of-band leakage for OFDM systems at virtually no costs. In fact, the complexity increase amounts to 1-2% compared to CP-OFDM only. In addition, the system's robustness against both time and frequency distortions is shown to be substantially improved by a proper pulse shape design. By allowing for the flexible configuration of physical layer parameters per sub-band according to the diverse requirements of future 5G services, pulse shaped OFDM systems can efficiently facilitate asynchronous transmissions and fragmented spectrum access, rendering it beneficial for various mobile-broadband and Internet-of-Things applications.

==> simdata/bler_1u2r_etu_async/FBMCMCS16.dat <==
  -2.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   4.0000000e+00   9.9466667e-01
   6.0000000e+00   9.3533333e-01
   8.0000000e+00   7.3500000e-01
   1.0000000e+01   4.2500000e-01
   1.2000000e+01   1.9000000e-01
   1.4000000e+01   6.9000000e-02
   1.6000000e+01   2.9000000e-02
   1.8000000e+01   1.2666667e-02
   2.0000000e+01   8.0000000e-03


==> simdata/bler_1u2r_etu_async/FBMCMCS25.dat <==
   6.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.2000000e+01   9.9633333e-01
   1.4000000e+01   9.5066667e-01
   1.6000000e+01   8.2266667e-01
   1.8000000e+01   6.1500000e-01
   2.0000000e+01   4.5833333e-01
   2.2000000e+01   3.6300000e-01
   2.4000000e+01   3.1500000e-01
   2.6000000e+01   2.8766667e-01


==> simdata/bler_1u2r_etu_async/FBMCMCS4.dat <==
  -1.0000000e+01   1.0000000e+00
  -8.0000000e+00   1.0000000e+00
  -6.0000000e+00   9.9966667e-01
  -4.0000000e+00   9.8033333e-01
  -2.0000000e+00   8.5233333e-01
   0.0000000e+00   5.4600000e-01
   2.0000000e+00   2.4133333e-01
   4.0000000e+00   6.3666667e-02
   6.0000000e+00   1.1000000e-02
   8.0000000e+00   1.3333333e-03
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> simdata/bler_1u2r_etu_async/FBMCMCS9.dat <==
  -6.0000000e+00   1.0000000e+00
  -4.0000000e+00   1.0000000e+00
  -2.0000000e+00   1.0000000e+00
   0.0000000e+00   9.7533333e-01
   2.0000000e+00   8.5200000e-01
   4.0000000e+00   5.6633333e-01
   6.0000000e+00   2.7933333e-01
   8.0000000e+00   9.9000000e-02
   1.0000000e+01   2.8666667e-02
   1.2000000e+01   7.6666667e-03
   1.4000000e+01   6.6666667e-04
   1.6000000e+01   3.3333333e-04


==> simdata/bler_1u2r_etu_async/OFDMMCS16.dat <==
  -2.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   4.0000000e+00   9.9866667e-01
   6.0000000e+00   9.7033333e-01
   8.0000000e+00   8.5033333e-01
   1.0000000e+01   6.5266667e-01
   1.2000000e+01   4.7400000e-01
   1.4000000e+01   3.5900000e-01
   1.6000000e+01   2.9833333e-01
   1.8000000e+01   2.6600000e-01
   2.0000000e+01   2.4500000e-01


==> simdata/bler_1u2r_etu_async/OFDMMCS25.dat <==
   6.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.2000000e+01   9.9500000e-01
   1.4000000e+01   9.5766667e-01
   1.6000000e+01   8.6166667e-01
   1.8000000e+01   7.3700000e-01
   2.0000000e+01   6.5333333e-01
   2.2000000e+01   6.0600000e-01
   2.4000000e+01   5.8600000e-01
   2.6000000e+01   5.7666667e-01


==> simdata/bler_1u2r_etu_async/OFDMMCS4.dat <==
  -1.0000000e+01   1.0000000e+00
  -8.0000000e+00   1.0000000e+00
  -6.0000000e+00   1.0000000e+00
  -4.0000000e+00   9.9033333e-01
  -2.0000000e+00   8.9833333e-01
   0.0000000e+00   6.4833333e-01
   2.0000000e+00   3.4533333e-01
   4.0000000e+00   1.4000000e-01
   6.0000000e+00   5.1333333e-02
   8.0000000e+00   1.9666667e-02
   1.0000000e+01   6.6666667e-03
   1.2000000e+01   3.0000000e-03


==> simdata/bler_1u2r_etu_async/OFDMMCS9.dat <==
  -6.0000000e+00   1.0000000e+00
  -4.0000000e+00   1.0000000e+00
  -2.0000000e+00   9.9966667e-01
   0.0000000e+00   9.8766667e-01
   2.0000000e+00   9.0300000e-01
   4.0000000e+00   6.8666667e-01
   6.0000000e+00   4.2166667e-01
   8.0000000e+00   2.2100000e-01
   1.0000000e+01   1.2400000e-01
   1.2000000e+01   9.1333333e-02
   1.4000000e+01   7.7000000e-02
   1.6000000e+01   6.7666667e-02


==> simdata/bler_1u2r_etu_async/inputlatex.txt <==
\addplot 
file {simdata/bler_1u2r_etu_async/OFDMMCS25.dat}; 
\addplot 
file {simdata/bler_1u2r_etu_async/OFDMMCS16.dat}; 
\addplot 
file {simdata/bler_1u2r_etu_async/FBMCMCS25.dat}; 
\addplot 
file {simdata/bler_1u2r_etu_async/OFDMMCS9.dat}; 
\addplot 
file {simdata/bler_1u2r_etu_async/OFDMMCS4.dat}; 
\addplot 
file {simdata/bler_1u2r_etu_async/FBMCMCS16.dat}; 
\addplot 
file {simdata/bler_1u2r_etu_async/FBMCMCS9.dat}; 
\addplot 
file {simdata/bler_1u2r_etu_async/FBMCMCS4.dat}; 


==> simdata/bler_1u2r_etu_sync/FBMCMCS16.dat <==
  -2.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   4.0000000e+00   9.9200000e-01
   6.0000000e+00   9.0066667e-01
   8.0000000e+00   6.3800000e-01
   1.0000000e+01   3.0533333e-01
   1.2000000e+01   9.4333333e-02
   1.4000000e+01   1.5666667e-02
   1.6000000e+01   3.0000000e-03
   1.8000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00


==> simdata/bler_1u2r_etu_sync/FBMCMCS25.dat <==
   6.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   1.0000000e+01   9.9966667e-01
   1.2000000e+01   9.8166667e-01
   1.4000000e+01   8.5800000e-01
   1.6000000e+01   5.7433333e-01
   1.8000000e+01   2.7033333e-01
   2.0000000e+01   9.1000000e-02
   2.2000000e+01   1.7333333e-02
   2.4000000e+01   2.6666667e-03
   2.6000000e+01   3.3333333e-04


==> simdata/bler_1u2r_etu_sync/FBMCMCS4.dat <==
  -1.0000000e+01   1.0000000e+00
  -8.0000000e+00   1.0000000e+00
  -6.0000000e+00   9.9833333e-01
  -4.0000000e+00   9.6600000e-01
  -2.0000000e+00   7.9266667e-01
   0.0000000e+00   4.4766667e-01
   2.0000000e+00   1.6133333e-01
   4.0000000e+00   3.3666667e-02
   6.0000000e+00   4.3333333e-03
   8.0000000e+00   3.3333333e-04
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> simdata/bler_1u2r_etu_sync/FBMCMCS9.dat <==
  -6.0000000e+00   1.0000000e+00
  -4.0000000e+00   1.0000000e+00
  -2.0000000e+00   9.9866667e-01
   0.0000000e+00   9.6166667e-01
   2.0000000e+00   7.9366667e-01
   4.0000000e+00   4.7466667e-01
   6.0000000e+00   1.9233333e-01
   8.0000000e+00   5.3000000e-02
   1.0000000e+01   1.0000000e-02
   1.2000000e+01   1.3333333e-03
   1.4000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00


==> simdata/bler_1u2r_etu_sync/OFDMMCS16.dat <==
  -2.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   4.0000000e+00   9.9433333e-01
   6.0000000e+00   9.2466667e-01
   8.0000000e+00   6.8366667e-01
   1.0000000e+01   3.4633333e-01
   1.2000000e+01   1.1433333e-01
   1.4000000e+01   2.3333333e-02
   1.6000000e+01   3.6666667e-03
   1.8000000e+01   3.3333333e-04
   2.0000000e+01   0.0000000e+00


==> simdata/bler_1u2r_etu_sync/OFDMMCS25.dat <==
   6.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.2000000e+01   9.8633333e-01
   1.4000000e+01   8.7300000e-01
   1.6000000e+01   5.9266667e-01
   1.8000000e+01   2.8433333e-01
   2.0000000e+01   9.3333333e-02
   2.2000000e+01   1.9000000e-02
   2.4000000e+01   3.3333333e-03
   2.6000000e+01   0.0000000e+00


==> simdata/bler_1u2r_etu_sync/OFDMMCS4.dat <==
  -1.0000000e+01   1.0000000e+00
  -8.0000000e+00   1.0000000e+00
  -6.0000000e+00   9.9966667e-01
  -4.0000000e+00   9.7766667e-01
  -2.0000000e+00   8.3000000e-01
   0.0000000e+00   5.0566667e-01
   2.0000000e+00   1.9166667e-01
   4.0000000e+00   4.1333333e-02
   6.0000000e+00   6.0000000e-03
   8.0000000e+00   3.3333333e-04
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> simdata/bler_1u2r_etu_sync/OFDMMCS9.dat <==
  -6.0000000e+00   1.0000000e+00
  -4.0000000e+00   1.0000000e+00
  -2.0000000e+00   9.9966667e-01
   0.0000000e+00   9.7366667e-01
   2.0000000e+00   8.2933333e-01
   4.0000000e+00   5.2033333e-01
   6.0000000e+00   2.2500000e-01
   8.0000000e+00   6.2333333e-02
   1.0000000e+01   1.2333333e-02
   1.2000000e+01   1.0000000e-03
   1.4000000e+01   3.3333333e-04
   1.6000000e+01   0.0000000e+00


==> simdata/bler_1u2r_etu_sync/inputlatex.txt <==
\addplot 
file {simdata/bler_1u2r_etu_sync/OFDMMCS25.dat}; 
\addplot 
file {simdata/bler_1u2r_etu_sync/FBMCMCS25.dat}; 
\addplot 
file {simdata/bler_1u2r_etu_sync/FBMCMCS9.dat}; 
\addplot 
file {simdata/bler_1u2r_etu_sync/OFDMMCS9.dat}; 
\addplot 
file {simdata/bler_1u2r_etu_sync/FBMCMCS16.dat}; 
\addplot 
file {simdata/bler_1u2r_etu_sync/OFDMMCS16.dat}; 
\addplot 
file {simdata/bler_1u2r_etu_sync/OFDMMCS4.dat}; 
\addplot 
file {simdata/bler_1u2r_etu_sync/FBMCMCS4.dat}; 


==> simdata/bler_2u4r_etu_async/FBMCMCS16.dat <==
  -2.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   4.0000000e+00   9.9233333e-01
   6.0000000e+00   9.0300000e-01
   8.0000000e+00   6.2066667e-01
   1.0000000e+01   3.1100000e-01
   1.2000000e+01   1.4066667e-01
   1.4000000e+01   6.3333333e-02
   1.6000000e+01   3.6333333e-02
   1.8000000e+01   2.4333333e-02
   2.0000000e+01   2.1333333e-02


==> simdata/bler_2u4r_etu_async/FBMCMCS25.dat <==
   6.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.2000000e+01   9.9866667e-01
   1.4000000e+01   9.7466667e-01
   1.6000000e+01   8.8200000e-01
   1.8000000e+01   7.2466667e-01
   2.0000000e+01   5.9566667e-01
   2.2000000e+01   5.1233333e-01
   2.4000000e+01   4.6300000e-01
   2.6000000e+01   4.3166667e-01


==> simdata/bler_2u4r_etu_async/FBMCMCS4.dat <==
  -1.0000000e+01   1.0000000e+00
  -8.0000000e+00   1.0000000e+00
  -6.0000000e+00   9.8333333e-01
  -4.0000000e+00   8.1366667e-01
  -2.0000000e+00   4.0933333e-01
   0.0000000e+00   1.1966667e-01
   2.0000000e+00   2.1666667e-02
   4.0000000e+00   3.0000000e-03
   6.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> simdata/bler_2u4r_etu_async/FBMCMCS9.dat <==
  -6.0000000e+00   1.0000000e+00
  -4.0000000e+00   1.0000000e+00
  -2.0000000e+00   9.9300000e-01
   0.0000000e+00   9.0233333e-01
   2.0000000e+00   6.0100000e-01
   4.0000000e+00   2.5866667e-01
   6.0000000e+00   8.3000000e-02
   8.0000000e+00   2.1000000e-02
   1.0000000e+01   5.6666667e-03
   1.2000000e+01   6.6666667e-04
   1.4000000e+01   6.6666667e-04
   1.6000000e+01   6.6666667e-04


==> simdata/bler_2u4r_etu_async/OFDMMCS16.dat <==
  -2.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   4.0000000e+00   9.9566667e-01
   6.0000000e+00   9.5233333e-01
   8.0000000e+00   8.1000000e-01
   1.0000000e+01   6.1400000e-01
   1.2000000e+01   4.9666667e-01
   1.4000000e+01   4.2500000e-01
   1.6000000e+01   3.8133333e-01
   1.8000000e+01   3.5433333e-01
   2.0000000e+01   3.4200000e-01


==> simdata/bler_2u4r_etu_async/OFDMMCS25.dat <==
   6.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.2000000e+01   9.9966667e-01
   1.4000000e+01   9.8033333e-01
   1.6000000e+01   9.2733333e-01
   1.8000000e+01   8.4400000e-01
   2.0000000e+01   7.6933333e-01
   2.2000000e+01   7.3166667e-01
   2.4000000e+01   7.0833333e-01
   2.6000000e+01   6.9366667e-01


==> simdata/bler_2u4r_etu_async/OFDMMCS4.dat <==
  -1.0000000e+01   1.0000000e+00
  -8.0000000e+00   1.0000000e+00
  -6.0000000e+00   9.9266667e-01
  -4.0000000e+00   8.8466667e-01
  -2.0000000e+00   5.5833333e-01
   0.0000000e+00   2.2066667e-01
   2.0000000e+00   7.2666667e-02
   4.0000000e+00   1.7333333e-02
   6.0000000e+00   4.0000000e-03
   8.0000000e+00   2.0000000e-03
   1.0000000e+01   1.3333333e-03
   1.2000000e+01   6.6666667e-04


==> simdata/bler_2u4r_etu_async/OFDMMCS9.dat <==
  -6.0000000e+00   1.0000000e+00
  -4.0000000e+00   1.0000000e+00
  -2.0000000e+00   9.9700000e-01
   0.0000000e+00   9.5233333e-01
   2.0000000e+00   7.6366667e-01
   4.0000000e+00   4.6233333e-01
   6.0000000e+00   2.3833333e-01
   8.0000000e+00   1.2466667e-01
   1.0000000e+01   7.6333333e-02
   1.2000000e+01   5.6000000e-02
   1.4000000e+01   4.6666667e-02
   1.6000000e+01   4.1666667e-02


==> simdata/bler_2u4r_etu_async/inputlatex.txt <==
\addplot 
file {simdata/bler_2u4r_etu_async/FBMCMCS25.dat}; 
\addplot 
file {simdata/bler_2u4r_etu_async/OFDMMCS25.dat}; 
\addplot 
file {simdata/bler_2u4r_etu_async/FBMCMCS16.dat}; 
\addplot 
file {simdata/bler_2u4r_etu_async/OFDMMCS16.dat}; 
\addplot 
file {simdata/bler_2u4r_etu_async/FBMCMCS9.dat}; 
\addplot 
file {simdata/bler_2u4r_etu_async/OFDMMCS9.dat}; 
\addplot 
file {simdata/bler_2u4r_etu_async/FBMCMCS4.dat}; 
\addplot 
file {simdata/bler_2u4r_etu_async/OFDMMCS4.dat}; 


==> simdata/bler_2u4r_etu_sync/FBMCMCS16.dat <==
  -2.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   4.0000000e+00   9.8500000e-01
   6.0000000e+00   8.2333333e-01
   8.0000000e+00   4.6100000e-01
   1.0000000e+01   1.6966667e-01
   1.2000000e+01   4.2666667e-02
   1.4000000e+01   9.0000000e-03
   1.6000000e+01   1.3333333e-03
   1.8000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00


==> simdata/bler_2u4r_etu_sync/FBMCMCS25.dat <==
   6.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.2000000e+01   9.9433333e-01
   1.4000000e+01   9.0600000e-01
   1.6000000e+01   6.3233333e-01
   1.8000000e+01   2.9666667e-01
   2.0000000e+01   1.2133333e-01
   2.2000000e+01   5.0666667e-02
   2.4000000e+01   1.8666667e-02
   2.6000000e+01   9.3333333e-03


==> simdata/bler_2u4r_etu_sync/FBMCMCS4.dat <==
  -1.0000000e+01   1.0000000e+00
  -8.0000000e+00   1.0000000e+00
  -6.0000000e+00   9.7466667e-01
  -4.0000000e+00   7.4300000e-01
  -2.0000000e+00   3.3000000e-01
   0.0000000e+00   7.7333333e-02
   2.0000000e+00   1.3666667e-02
   4.0000000e+00   2.0000000e-03
   6.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> simdata/bler_2u4r_etu_sync/FBMCMCS9.dat <==
  -6.0000000e+00   1.0000000e+00
  -4.0000000e+00   1.0000000e+00
  -2.0000000e+00   9.9000000e-01
   0.0000000e+00   8.5900000e-01
   2.0000000e+00   5.1766667e-01
   4.0000000e+00   1.9266667e-01
   6.0000000e+00   5.2333333e-02
   8.0000000e+00   1.2000000e-02
   1.0000000e+01   2.0000000e-03
   1.2000000e+01   6.6666667e-04
   1.4000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00


==> simdata/bler_2u4r_etu_sync/OFDMMCS16.dat <==
  -2.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   4.0000000e+00   9.9000000e-01
   6.0000000e+00   8.5866667e-01
   8.0000000e+00   5.1366667e-01
   1.0000000e+01   1.8466667e-01
   1.2000000e+01   5.2333333e-02
   1.4000000e+01   1.1666667e-02
   1.6000000e+01   1.3333333e-03
   1.8000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00


==> simdata/bler_2u4r_etu_sync/OFDMMCS25.dat <==
   6.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.2000000e+01   9.9466667e-01
   1.4000000e+01   9.0633333e-01
   1.6000000e+01   6.4000000e-01
   1.8000000e+01   3.0300000e-01
   2.0000000e+01   1.1600000e-01
   2.2000000e+01   4.0666667e-02
   2.4000000e+01   1.6333333e-02
   2.6000000e+01   5.6666667e-03


==> simdata/bler_2u4r_etu_sync/OFDMMCS4.dat <==
  -1.0000000e+01   1.0000000e+00
  -8.0000000e+00   1.0000000e+00
  -6.0000000e+00   9.8633333e-01
  -4.0000000e+00   7.9866667e-01
  -2.0000000e+00   3.9100000e-01
   0.0000000e+00   1.0100000e-01
   2.0000000e+00   1.7666667e-02
   4.0000000e+00   1.6666667e-03
   6.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> simdata/bler_2u4r_etu_sync/OFDMMCS9.dat <==
  -6.0000000e+00   1.0000000e+00
  -4.0000000e+00   1.0000000e+00
  -2.0000000e+00   9.9566667e-01
   0.0000000e+00   8.9866667e-01
   2.0000000e+00   5.8200000e-01
   4.0000000e+00   2.2400000e-01
   6.0000000e+00   6.8666667e-02
   8.0000000e+00   1.5000000e-02
   1.0000000e+01   2.3333333e-03
   1.2000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00


==> simdata/bler_2u4r_etu_sync/inputlatex.txt <==
\addplot 
file {simdata/bler_2u4r_etu_sync/FBMCMCS25.dat}; 
\addplot 
file {simdata/bler_2u4r_etu_sync/OFDMMCS25.dat}; 
\addplot 
file {simdata/bler_2u4r_etu_sync/FBMCMCS16.dat}; 
\addplot 
file {simdata/bler_2u4r_etu_sync/OFDMMCS16.dat}; 
\addplot 
file {simdata/bler_2u4r_etu_sync/OFDMMCS9.dat}; 
\addplot 
file {simdata/bler_2u4r_etu_sync/FBMCMCS9.dat}; 
\addplot 
file {simdata/bler_2u4r_etu_sync/OFDMMCS4.dat}; 
\addplot 
file {simdata/bler_2u4r_etu_sync/FBMCMCS4.dat}; 


==> simdata/bler_eva_60k_1t1r/FBMC16LMMSECSIR.dat <==
   4.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   7.0000000e+00   9.9875000e-01
   8.0000000e+00   9.9550000e-01
   9.0000000e+00   9.7900000e-01
   1.0000000e+01   9.3300000e-01
   1.1000000e+01   8.2525000e-01
   1.2000000e+01   6.5600000e-01
   1.3000000e+01   4.4700000e-01
   1.4000000e+01   2.4625000e-01
   1.5000000e+01   1.2250000e-01
   1.6000000e+01   4.9500000e-02
   1.7000000e+01   1.5250000e-02
   1.8000000e+01   3.5000000e-03
   1.9000000e+01   5.0000000e-04
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00


==> simdata/bler_eva_60k_1t1r/FBMC16perfectCSIR.dat <==
   4.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   6.0000000e+00   9.9950000e-01
   7.0000000e+00   9.9800000e-01
   8.0000000e+00   9.9300000e-01
   9.0000000e+00   9.6750000e-01
   1.0000000e+01   9.0050000e-01
   1.1000000e+01   7.7050000e-01
   1.2000000e+01   5.6550000e-01
   1.3000000e+01   3.5525000e-01
   1.4000000e+01   1.8225000e-01
   1.5000000e+01   7.7750000e-02
   1.6000000e+01   2.3750000e-02
   1.7000000e+01   6.2500000e-03
   1.8000000e+01   1.0000000e-03
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00


==> simdata/bler_eva_60k_1t1r/FBMC25LMMSECSIR.dat <==
   1.2000000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.5000000e+01   9.9975000e-01
   1.6000000e+01   9.9925000e-01
   1.7000000e+01   9.9725000e-01
   1.8000000e+01   9.9325000e-01
   1.9000000e+01   9.7100000e-01
   2.0000000e+01   9.2825000e-01
   2.1000000e+01   8.3800000e-01
   2.2000000e+01   6.9600000e-01
   2.3000000e+01   5.2475000e-01
   2.4000000e+01   3.6725000e-01
   2.5000000e+01   2.2225000e-01
   2.6000000e+01   1.2800000e-01
   2.7000000e+01   7.1000000e-02
   2.8000000e+01   3.3500000e-02
   2.9000000e+01   1.4750000e-02
   3.0000000e+01   5.7500000e-03
   3.1000000e+01   1.2500000e-03
   3.2000000e+01   5.0000000e-04
   3.3000000e+01   5.0000000e-04
   3.4000000e+01   5.0000000e-04
   3.5000000e+01   2.5000000e-04


==> simdata/bler_eva_60k_1t1r/FBMC25perfectCSIR.dat <==
   1.2000000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.5000000e+01   9.9950000e-01
   1.6000000e+01   9.9875000e-01
   1.7000000e+01   9.9500000e-01
   1.8000000e+01   9.7800000e-01
   1.9000000e+01   9.3025000e-01
   2.0000000e+01   8.3050000e-01
   2.1000000e+01   6.6900000e-01
   2.2000000e+01   4.6825000e-01
   2.3000000e+01   2.8625000e-01
   2.4000000e+01   1.4975000e-01
   2.5000000e+01   6.9000000e-02
   2.6000000e+01   2.6750000e-02
   2.7000000e+01   7.0000000e-03
   2.8000000e+01   1.7500000e-03
   2.9000000e+01   2.5000000e-04
   3.0000000e+01   2.5000000e-04
   3.1000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00


==> simdata/bler_eva_60k_1t1r/FBMC4LMMSECSIR.dat <==
  -4.0000000e+00   9.8875000e-01
  -3.0000000e+00   9.5050000e-01
  -2.0000000e+00   8.4750000e-01
  -1.0000000e+00   6.5650000e-01
   0.0000000e+00   4.1350000e-01
   1.0000000e+00   1.9775000e-01
   2.0000000e+00   6.6500000e-02
   3.0000000e+00   1.4500000e-02
   4.0000000e+00   1.5000000e-03
   5.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00


==> simdata/bler_eva_60k_1t1r/FBMC4perfectCSIR.dat <==
  -4.0000000e+00   9.7650000e-01
  -3.0000000e+00   9.1950000e-01
  -2.0000000e+00   7.7325000e-01
  -1.0000000e+00   5.5425000e-01
   0.0000000e+00   2.9875000e-01
   1.0000000e+00   1.2250000e-01
   2.0000000e+00   3.3500000e-02
   3.0000000e+00   7.2500000e-03
   4.0000000e+00   5.0000000e-04
   5.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00


==> simdata/bler_eva_60k_1t1r/FBMC9LMMSECSIR.dat <==
   0.0000000e+00   9.9975000e-01
   1.0000000e+00   9.9875000e-01
   2.0000000e+00   9.9500000e-01
   3.0000000e+00   9.8050000e-01
   4.0000000e+00   9.3625000e-01
   5.0000000e+00   8.3350000e-01
   6.0000000e+00   6.5550000e-01
   7.0000000e+00   4.4775000e-01
   8.0000000e+00   2.4675000e-01
   9.0000000e+00   1.0850000e-01
   1.0000000e+01   3.9250000e-02
   1.1000000e+01   1.1500000e-02
   1.2000000e+01   1.7500000e-03
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00


==> simdata/bler_eva_60k_1t1r/FBMC9perfectCSIR.dat <==
   0.0000000e+00   9.9925000e-01
   1.0000000e+00   9.9800000e-01
   2.0000000e+00   9.9200000e-01
   3.0000000e+00   9.7225000e-01
   4.0000000e+00   9.1025000e-01
   5.0000000e+00   7.8150000e-01
   6.0000000e+00   5.8325000e-01
   7.0000000e+00   3.7450000e-01
   8.0000000e+00   1.8575000e-01
   9.0000000e+00   7.3750000e-02
   1.0000000e+01   2.2750000e-02
   1.1000000e+01   5.7500000e-03
   1.2000000e+01   5.0000000e-04
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00


==> simdata/bler_eva_60k_1t1r/OFDM16LMMSECSIR.dat <==
   4.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   7.0000000e+00   9.9975000e-01
   8.0000000e+00   9.9825000e-01
   9.0000000e+00   9.9575000e-01
   1.0000000e+01   9.7700000e-01
   1.1000000e+01   9.2750000e-01
   1.2000000e+01   8.2125000e-01
   1.3000000e+01   6.3975000e-01
   1.4000000e+01   4.3275000e-01
   1.5000000e+01   2.4475000e-01
   1.6000000e+01   1.1800000e-01
   1.7000000e+01   4.6250000e-02
   1.8000000e+01   1.5750000e-02
   1.9000000e+01   3.5000000e-03
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00


==> simdata/bler_eva_60k_1t1r/OFDM16perfectCSIR.dat <==
   4.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   7.0000000e+00   9.9950000e-01
   8.0000000e+00   9.9825000e-01
   9.0000000e+00   9.9250000e-01
   1.0000000e+01   9.6575000e-01
   1.1000000e+01   9.0025000e-01
   1.2000000e+01   7.6275000e-01
   1.3000000e+01   5.6100000e-01
   1.4000000e+01   3.4550000e-01
   1.5000000e+01   1.7725000e-01
   1.6000000e+01   7.1250000e-02
   1.7000000e+01   2.4250000e-02
   1.8000000e+01   5.7500000e-03
   1.9000000e+01   5.0000000e-04
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00


==> simdata/bler_eva_60k_1t1r/OFDM25LMMSECSIR.dat <==
   1.2000000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   1.6000000e+01   9.9975000e-01
   1.7000000e+01   9.9975000e-01
   1.8000000e+01   9.9725000e-01
   1.9000000e+01   9.9300000e-01
   2.0000000e+01   9.7225000e-01
   2.1000000e+01   9.2100000e-01
   2.2000000e+01   8.3525000e-01
   2.3000000e+01   6.9575000e-01
   2.4000000e+01   5.3375000e-01
   2.5000000e+01   3.6550000e-01
   2.6000000e+01   2.2875000e-01
   2.7000000e+01   1.3400000e-01
   2.8000000e+01   7.8500000e-02
   2.9000000e+01   3.8500000e-02
   3.0000000e+01   1.8500000e-02
   3.1000000e+01   8.7500000e-03
   3.2000000e+01   6.2500000e-03
   3.3000000e+01   3.5000000e-03
   3.4000000e+01   1.5000000e-03
   3.5000000e+01   1.2500000e-03


==> simdata/bler_eva_60k_1t1r/OFDM25perfectCSIR.dat <==
   1.2000000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.5000000e+01   9.9975000e-01
   1.6000000e+01   9.9975000e-01
   1.7000000e+01   9.9800000e-01
   1.8000000e+01   9.9400000e-01
   1.9000000e+01   9.7700000e-01
   2.0000000e+01   9.2625000e-01
   2.1000000e+01   8.3025000e-01
   2.2000000e+01   6.7450000e-01
   2.3000000e+01   4.7200000e-01
   2.4000000e+01   2.9000000e-01
   2.5000000e+01   1.5675000e-01
   2.6000000e+01   7.4000000e-02
   2.7000000e+01   2.9000000e-02
   2.8000000e+01   1.1250000e-02
   2.9000000e+01   3.5000000e-03
   3.0000000e+01   7.5000000e-04
   3.1000000e+01   2.5000000e-04
   3.2000000e+01   2.5000000e-04
   3.3000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00


==> simdata/bler_eva_60k_1t1r/OFDM4LMMSECSIR.dat <==
  -4.0000000e+00   9.9700000e-01
  -3.0000000e+00   9.8625000e-01
  -2.0000000e+00   9.4475000e-01
  -1.0000000e+00   8.3625000e-01
   0.0000000e+00   6.3925000e-01
   1.0000000e+00   4.0025000e-01
   2.0000000e+00   1.8400000e-01
   3.0000000e+00   5.9000000e-02
   4.0000000e+00   1.3250000e-02
   5.0000000e+00   1.5000000e-03
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00


==> simdata/bler_eva_60k_1t1r/OFDM4perfectCSIR.dat <==
  -4.0000000e+00   9.9525000e-01
  -3.0000000e+00   9.7725000e-01
  -2.0000000e+00   9.1375000e-01
  -1.0000000e+00   7.6475000e-01
   0.0000000e+00   5.4200000e-01
   1.0000000e+00   2.9325000e-01
   2.0000000e+00   1.1600000e-01
   3.0000000e+00   3.3250000e-02
   4.0000000e+00   5.5000000e-03
   5.0000000e+00   5.0000000e-04
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00


==> simdata/bler_eva_60k_1t1r/OFDM9LMMSECSIR.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   9.9975000e-01
   2.0000000e+00   9.9850000e-01
   3.0000000e+00   9.9450000e-01
   4.0000000e+00   9.7975000e-01
   5.0000000e+00   9.2850000e-01
   6.0000000e+00   8.2025000e-01
   7.0000000e+00   6.5125000e-01
   8.0000000e+00   4.3475000e-01
   9.0000000e+00   2.3775000e-01
   1.0000000e+01   1.0675000e-01
   1.1000000e+01   3.4250000e-02
   1.2000000e+01   1.0250000e-02
   1.3000000e+01   2.0000000e-03
   1.4000000e+01   2.5000000e-04
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00


==> simdata/bler_eva_60k_1t1r/OFDM9perfectCSIR.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   9.9925000e-01
   2.0000000e+00   9.9825000e-01
   3.0000000e+00   9.9150000e-01
   4.0000000e+00   9.6975000e-01
   5.0000000e+00   9.0275000e-01
   6.0000000e+00   7.7425000e-01
   7.0000000e+00   5.8000000e-01
   8.0000000e+00   3.6375000e-01
   9.0000000e+00   1.8100000e-01
   1.0000000e+01   7.2250000e-02
   1.1000000e+01   1.9750000e-02
   1.2000000e+01   6.0000000e-03
   1.3000000e+01   5.0000000e-04
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00


==> simdata/bler_eva_60k_1t1r/inputlatex.txt <==
\addplot 
file {simdata/bler_eva_60k_1t1r/FBMC16LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_eva_60k_1t1r/OFDM16LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_eva_60k_1t1r/FBMC16perfectCSIR.dat}; 
\addplot 
file {simdata/bler_eva_60k_1t1r/OFDM16perfectCSIR.dat}; 
\addplot 
file {simdata/bler_eva_60k_1t1r/FBMC9LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_eva_60k_1t1r/OFDM9LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_eva_60k_1t1r/FBMC4LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_eva_60k_1t1r/OFDM4LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_eva_60k_1t1r/FBMC4perfectCSIR.dat}; 
\addplot 
file {simdata/bler_eva_60k_1t1r/OFDM4perfectCSIR.dat}; 
\addplot 
file {simdata/bler_eva_60k_1t1r/FBMC25LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_eva_60k_1t1r/OFDM25LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_eva_60k_1t1r/FBMC25perfectCSIR.dat}; 
\addplot 
file {simdata/bler_eva_60k_1t1r/OFDM25perfectCSIR.dat}; 
\addplot 
file {simdata/bler_eva_60k_1t1r/FBMC9perfectCSIR.dat}; 
\addplot 
file {simdata/bler_eva_60k_1t1r/OFDM9perfectCSIR.dat}; 


==> simdata/bler_ho1x1_60k_1t1r/FBMC16LMMSECSIR.dat <==
   4.0000000e+00   9.6800000e-01
   5.0000000e+00   9.2425000e-01
   6.0000000e+00   8.6525000e-01
   7.0000000e+00   7.8700000e-01
   8.0000000e+00   7.0525000e-01
   9.0000000e+00   6.1675000e-01
   1.0000000e+01   5.2975000e-01
   1.1000000e+01   4.5675000e-01
   1.2000000e+01   3.8000000e-01
   1.3000000e+01   3.1525000e-01
   1.4000000e+01   2.4750000e-01
   1.5000000e+01   1.9200000e-01
   1.6000000e+01   1.3800000e-01
   1.7000000e+01   9.4000000e-02
   1.8000000e+01   6.0500000e-02
   1.9000000e+01   3.4500000e-02
   2.0000000e+01   1.6750000e-02
   2.1000000e+01   1.0750000e-02
   2.2000000e+01   4.2500000e-03
   2.3000000e+01   1.7500000e-03
   2.4000000e+01   7.5000000e-04
   2.5000000e+01   2.5000000e-04
   2.6000000e+01   2.5000000e-04
   2.7000000e+01   0.0000000e+00


==> simdata/bler_ho1x1_60k_1t1r/FBMC16perfectCSIR.dat <==
   4.0000000e+00   9.5200000e-01
   5.0000000e+00   9.0350000e-01
   6.0000000e+00   8.3700000e-01
   7.0000000e+00   7.5400000e-01
   8.0000000e+00   6.6975000e-01
   9.0000000e+00   5.7900000e-01
   1.0000000e+01   4.9675000e-01
   1.1000000e+01   4.2600000e-01
   1.2000000e+01   3.5175000e-01
   1.3000000e+01   2.8525000e-01
   1.4000000e+01   2.2475000e-01
   1.5000000e+01   1.6625000e-01
   1.6000000e+01   1.1800000e-01
   1.7000000e+01   7.9250000e-02
   1.8000000e+01   4.7250000e-02
   1.9000000e+01   2.5250000e-02
   2.0000000e+01   1.3750000e-02
   2.1000000e+01   6.2500000e-03
   2.2000000e+01   3.0000000e-03
   2.3000000e+01   7.5000000e-04
   2.4000000e+01   2.5000000e-04
   2.5000000e+01   2.5000000e-04
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00


==> simdata/bler_ho1x1_60k_1t1r/FBMC25LMMSECSIR.dat <==
   1.2000000e+01   9.7425000e-01
   1.3000000e+01   9.3325000e-01
   1.4000000e+01   8.7400000e-01
   1.5000000e+01   7.9375000e-01
   1.6000000e+01   7.1375000e-01
   1.7000000e+01   6.2175000e-01
   1.8000000e+01   5.4175000e-01
   1.9000000e+01   4.7425000e-01
   2.0000000e+01   4.1150000e-01
   2.1000000e+01   3.4675000e-01
   2.2000000e+01   2.8550000e-01
   2.3000000e+01   2.3250000e-01
   2.4000000e+01   1.8875000e-01
   2.5000000e+01   1.4325000e-01
   2.6000000e+01   1.0725000e-01
   2.7000000e+01   8.0250000e-02
   2.8000000e+01   5.4750000e-02
   2.9000000e+01   3.7500000e-02
   3.0000000e+01   2.5250000e-02
   3.1000000e+01   1.8500000e-02
   3.2000000e+01   1.1750000e-02
   3.3000000e+01   8.2500000e-03
   3.4000000e+01   6.0000000e-03
   3.5000000e+01   4.7500000e-03


==> simdata/bler_ho1x1_60k_1t1r/FBMC25perfectCSIR.dat <==
   1.2000000e+01   9.4625000e-01
   1.3000000e+01   8.9600000e-01
   1.4000000e+01   8.2475000e-01
   1.5000000e+01   7.4750000e-01
   1.6000000e+01   6.6225000e-01
   1.7000000e+01   5.7525000e-01
   1.8000000e+01   5.0050000e-01
   1.9000000e+01   4.3525000e-01
   2.0000000e+01   3.6700000e-01
   2.1000000e+01   3.0875000e-01
   2.2000000e+01   2.4950000e-01
   2.3000000e+01   2.0150000e-01
   2.4000000e+01   1.5375000e-01
   2.5000000e+01   1.1150000e-01
   2.6000000e+01   8.2750000e-02
   2.7000000e+01   5.9000000e-02
   2.8000000e+01   3.7000000e-02
   2.9000000e+01   2.2500000e-02
   3.0000000e+01   1.3250000e-02
   3.1000000e+01   6.2500000e-03
   3.2000000e+01   4.0000000e-03
   3.3000000e+01   1.5000000e-03
   3.4000000e+01   5.0000000e-04
   3.5000000e+01   2.5000000e-04


==> simdata/bler_ho1x1_60k_1t1r/FBMC4LMMSECSIR.dat <==
  -4.0000000e+00   7.9700000e-01
  -3.0000000e+00   7.1425000e-01
  -2.0000000e+00   6.2575000e-01
  -1.0000000e+00   5.3100000e-01
   0.0000000e+00   4.4325000e-01
   1.0000000e+00   3.6625000e-01
   2.0000000e+00   2.9050000e-01
   3.0000000e+00   2.2150000e-01
   4.0000000e+00   1.5675000e-01
   5.0000000e+00   1.0325000e-01
   6.0000000e+00   6.0000000e-02
   7.0000000e+00   2.8500000e-02
   8.0000000e+00   1.2500000e-02
   9.0000000e+00   3.0000000e-03
   1.0000000e+01   1.0000000e-03
   1.1000000e+01   2.5000000e-04
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00


==> simdata/bler_ho1x1_60k_1t1r/FBMC4perfectCSIR.dat <==
  -4.0000000e+00   7.7675000e-01
  -3.0000000e+00   6.9325000e-01
  -2.0000000e+00   6.0075000e-01
  -1.0000000e+00   5.0500000e-01
   0.0000000e+00   4.1825000e-01
   1.0000000e+00   3.3375000e-01
   2.0000000e+00   2.6000000e-01
   3.0000000e+00   1.8475000e-01
   4.0000000e+00   1.2075000e-01
   5.0000000e+00   7.6250000e-02
   6.0000000e+00   3.8250000e-02
   7.0000000e+00   1.7750000e-02
   8.0000000e+00   5.5000000e-03
   9.0000000e+00   1.5000000e-03
   1.0000000e+01   2.5000000e-04
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00


==> simdata/bler_ho1x1_60k_1t1r/FBMC9LMMSECSIR.dat <==
   0.0000000e+00   8.9175000e-01
   1.0000000e+00   8.1925000e-01
   2.0000000e+00   7.4225000e-01
   3.0000000e+00   6.5250000e-01
   4.0000000e+00   5.6800000e-01
   5.0000000e+00   4.8950000e-01
   6.0000000e+00   4.1700000e-01
   7.0000000e+00   3.4450000e-01
   8.0000000e+00   2.7650000e-01
   9.0000000e+00   2.1850000e-01
   1.0000000e+01   1.5775000e-01
   1.1000000e+01   1.1225000e-01
   1.2000000e+01   6.7000000e-02
   1.3000000e+01   3.8250000e-02
   1.4000000e+01   1.8500000e-02
   1.5000000e+01   6.5000000e-03
   1.6000000e+01   2.0000000e-03
   1.7000000e+01   5.0000000e-04
   1.8000000e+01   2.5000000e-04
   1.9000000e+01   2.5000000e-04
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00


==> simdata/bler_ho1x1_60k_1t1r/FBMC9perfectCSIR.dat <==
   0.0000000e+00   8.8025000e-01
   1.0000000e+00   8.0275000e-01
   2.0000000e+00   7.2150000e-01
   3.0000000e+00   6.3350000e-01
   4.0000000e+00   5.4250000e-01
   5.0000000e+00   4.6525000e-01
   6.0000000e+00   3.8650000e-01
   7.0000000e+00   3.1100000e-01
   8.0000000e+00   2.4825000e-01
   9.0000000e+00   1.8850000e-01
   1.0000000e+01   1.3375000e-01
   1.1000000e+01   8.7000000e-02
   1.2000000e+01   5.0250000e-02
   1.3000000e+01   2.6750000e-02
   1.4000000e+01   1.2000000e-02
   1.5000000e+01   3.0000000e-03
   1.6000000e+01   1.7500000e-03
   1.7000000e+01   5.0000000e-04
   1.8000000e+01   2.5000000e-04
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00


==> simdata/bler_ho1x1_60k_1t1r/OFDM16LMMSECSIR.dat <==
   4.0000000e+00   9.8750000e-01
   5.0000000e+00   9.6825000e-01
   6.0000000e+00   9.2275000e-01
   7.0000000e+00   8.6550000e-01
   8.0000000e+00   7.8625000e-01
   9.0000000e+00   7.0550000e-01
   1.0000000e+01   6.1250000e-01
   1.1000000e+01   5.2750000e-01
   1.2000000e+01   4.5450000e-01
   1.3000000e+01   3.7825000e-01
   1.4000000e+01   3.1200000e-01
   1.5000000e+01   2.4425000e-01
   1.6000000e+01   1.9075000e-01
   1.7000000e+01   1.3725000e-01
   1.8000000e+01   9.3500000e-02
   1.9000000e+01   6.0500000e-02
   2.0000000e+01   3.5000000e-02
   2.1000000e+01   1.7750000e-02
   2.2000000e+01   1.0500000e-02
   2.3000000e+01   4.2500000e-03
   2.4000000e+01   1.2500000e-03
   2.5000000e+01   7.5000000e-04
   2.6000000e+01   2.5000000e-04
   2.7000000e+01   2.5000000e-04


==> simdata/bler_ho1x1_60k_1t1r/OFDM16perfectCSIR.dat <==
   4.0000000e+00   9.8325000e-01
   5.0000000e+00   9.5425000e-01
   6.0000000e+00   9.0350000e-01
   7.0000000e+00   8.4250000e-01
   8.0000000e+00   7.6175000e-01
   9.0000000e+00   6.7500000e-01
   1.0000000e+01   5.8500000e-01
   1.1000000e+01   5.0425000e-01
   1.2000000e+01   4.3150000e-01
   1.3000000e+01   3.5775000e-01
   1.4000000e+01   2.9100000e-01
   1.5000000e+01   2.2950000e-01
   1.6000000e+01   1.7275000e-01
   1.7000000e+01   1.2275000e-01
   1.8000000e+01   7.9250000e-02
   1.9000000e+01   4.9250000e-02
   2.0000000e+01   2.6750000e-02
   2.1000000e+01   1.4000000e-02
   2.2000000e+01   7.5000000e-03
   2.3000000e+01   2.0000000e-03
   2.4000000e+01   7.5000000e-04
   2.5000000e+01   2.5000000e-04
   2.6000000e+01   2.5000000e-04
   2.7000000e+01   2.5000000e-04


==> simdata/bler_ho1x1_60k_1t1r/OFDM25LMMSECSIR.dat <==
   1.2000000e+01   9.9650000e-01
   1.3000000e+01   9.8275000e-01
   1.4000000e+01   9.4725000e-01
   1.5000000e+01   8.9500000e-01
   1.6000000e+01   8.2425000e-01
   1.7000000e+01   7.4575000e-01
   1.8000000e+01   6.5975000e-01
   1.9000000e+01   5.7625000e-01
   2.0000000e+01   5.0075000e-01
   2.1000000e+01   4.3900000e-01
   2.2000000e+01   3.7800000e-01
   2.3000000e+01   3.2250000e-01
   2.4000000e+01   2.6550000e-01
   2.5000000e+01   2.1975000e-01
   2.6000000e+01   1.7300000e-01
   2.7000000e+01   1.3475000e-01
   2.8000000e+01   1.0475000e-01
   2.9000000e+01   7.9000000e-02
   3.0000000e+01   5.4500000e-02
   3.1000000e+01   3.9500000e-02
   3.2000000e+01   2.8500000e-02
   3.3000000e+01   2.0000000e-02
   3.4000000e+01   1.4750000e-02
   3.5000000e+01   1.0500000e-02


==> simdata/bler_ho1x1_60k_1t1r/OFDM25perfectCSIR.dat <==
   1.2000000e+01   9.8900000e-01
   1.3000000e+01   9.7075000e-01
   1.4000000e+01   9.2900000e-01
   1.5000000e+01   8.7225000e-01
   1.6000000e+01   7.9750000e-01
   1.7000000e+01   7.1700000e-01
   1.8000000e+01   6.2925000e-01
   1.9000000e+01   5.4550000e-01
   2.0000000e+01   4.7650000e-01
   2.1000000e+01   4.1150000e-01
   2.2000000e+01   3.5025000e-01
   2.3000000e+01   2.9325000e-01
   2.4000000e+01   2.3525000e-01
   2.5000000e+01   1.9075000e-01
   2.6000000e+01   1.5150000e-01
   2.7000000e+01   1.1300000e-01
   2.8000000e+01   8.3500000e-02
   2.9000000e+01   5.7500000e-02
   3.0000000e+01   3.7750000e-02
   3.1000000e+01   2.7000000e-02
   3.2000000e+01   1.7000000e-02
   3.3000000e+01   9.7500000e-03
   3.4000000e+01   5.2500000e-03
   3.5000000e+01   3.2500000e-03


==> simdata/bler_ho1x1_60k_1t1r/OFDM4LMMSECSIR.dat <==
  -4.0000000e+00   8.7175000e-01
  -3.0000000e+00   7.9175000e-01
  -2.0000000e+00   7.0650000e-01
  -1.0000000e+00   6.1675000e-01
   0.0000000e+00   5.2550000e-01
   1.0000000e+00   4.3950000e-01
   2.0000000e+00   3.5875000e-01
   3.0000000e+00   2.8550000e-01
   4.0000000e+00   2.1725000e-01
   5.0000000e+00   1.5000000e-01
   6.0000000e+00   9.8250000e-02
   7.0000000e+00   5.3750000e-02
   8.0000000e+00   2.5000000e-02
   9.0000000e+00   1.0750000e-02
   1.0000000e+01   2.2500000e-03
   1.1000000e+01   7.5000000e-04
   1.2000000e+01   2.5000000e-04
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00


==> simdata/bler_ho1x1_60k_1t1r/OFDM4perfectCSIR.dat <==
  -4.0000000e+00   8.5625000e-01
  -3.0000000e+00   7.7325000e-01
  -2.0000000e+00   6.8725000e-01
  -1.0000000e+00   5.9375000e-01
   0.0000000e+00   5.0050000e-01
   1.0000000e+00   4.1725000e-01
   2.0000000e+00   3.2775000e-01
   3.0000000e+00   2.5675000e-01
   4.0000000e+00   1.8400000e-01
   5.0000000e+00   1.1975000e-01
   6.0000000e+00   7.2000000e-02
   7.0000000e+00   3.7250000e-02
   8.0000000e+00   1.6500000e-02
   9.0000000e+00   4.7500000e-03
   1.0000000e+01   1.2500000e-03
   1.1000000e+01   2.5000000e-04
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00


==> simdata/bler_ho1x1_60k_1t1r/OFDM9LMMSECSIR.dat <==
   0.0000000e+00   9.4025000e-01
   1.0000000e+00   8.8700000e-01
   2.0000000e+00   8.1475000e-01
   3.0000000e+00   7.3400000e-01
   4.0000000e+00   6.4975000e-01
   5.0000000e+00   5.6075000e-01
   6.0000000e+00   4.8225000e-01
   7.0000000e+00   4.1150000e-01
   8.0000000e+00   3.3300000e-01
   9.0000000e+00   2.6975000e-01
   1.0000000e+01   2.1150000e-01
   1.1000000e+01   1.5050000e-01
   1.2000000e+01   1.0350000e-01
   1.3000000e+01   6.2250000e-02
   1.4000000e+01   3.4250000e-02
   1.5000000e+01   1.6500000e-02
   1.6000000e+01   5.7500000e-03
   1.7000000e+01   2.0000000e-03
   1.8000000e+01   5.0000000e-04
   1.9000000e+01   2.5000000e-04
   2.0000000e+01   2.5000000e-04
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00


==> simdata/bler_ho1x1_60k_1t1r/OFDM9perfectCSIR.dat <==
   0.0000000e+00   9.3400000e-01
   1.0000000e+00   8.7650000e-01
   2.0000000e+00   7.9800000e-01
   3.0000000e+00   7.1650000e-01
   4.0000000e+00   6.2950000e-01
   5.0000000e+00   5.3950000e-01
   6.0000000e+00   4.6325000e-01
   7.0000000e+00   3.8150000e-01
   8.0000000e+00   3.1025000e-01
   9.0000000e+00   2.4700000e-01
   1.0000000e+01   1.8700000e-01
   1.1000000e+01   1.3075000e-01
   1.2000000e+01   8.5750000e-02
   1.3000000e+01   4.9500000e-02
   1.4000000e+01   2.5500000e-02
   1.5000000e+01   1.0750000e-02
   1.6000000e+01   3.2500000e-03
   1.7000000e+01   1.2500000e-03
   1.8000000e+01   2.5000000e-04
   1.9000000e+01   2.5000000e-04
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00


==> simdata/bler_ho1x1_60k_1t1r/inputlatex.txt <==
\addplot 
file {simdata/bler_ho1x1_60k_1t1r/FBMC16LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_ho1x1_60k_1t1r/OFDM16LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_ho1x1_60k_1t1r/FBMC4LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_ho1x1_60k_1t1r/OFDM4LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_ho1x1_60k_1t1r/FBMC16perfectCSIR.dat}; 
\addplot 
file {simdata/bler_ho1x1_60k_1t1r/OFDM16perfectCSIR.dat}; 
\addplot 
file {simdata/bler_ho1x1_60k_1t1r/FBMC4perfectCSIR.dat}; 
\addplot 
file {simdata/bler_ho1x1_60k_1t1r/OFDM4perfectCSIR.dat}; 
\addplot 
file {simdata/bler_ho1x1_60k_1t1r/OFDM9LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_ho1x1_60k_1t1r/FBMC9LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_ho1x1_60k_1t1r/FBMC25LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_ho1x1_60k_1t1r/OFDM25LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_ho1x1_60k_1t1r/FBMC9perfectCSIR.dat}; 
\addplot 
file {simdata/bler_ho1x1_60k_1t1r/OFDM9perfectCSIR.dat}; 
\addplot 
file {simdata/bler_ho1x1_60k_1t1r/FBMC25perfectCSIR.dat}; 
\addplot 
file {simdata/bler_ho1x1_60k_1t1r/OFDM25perfectCSIR.dat}; 


==> simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/FBMC16LMMSECSIR.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   9.9980000e-01
   4.0000000e+00   9.9880000e-01
   5.0000000e+00   9.8560000e-01
   6.0000000e+00   9.2720000e-01
   7.0000000e+00   7.6920000e-01
   8.0000000e+00   5.1760000e-01
   9.0000000e+00   2.8520000e-01
   1.0000000e+01   1.3140000e-01
   1.1000000e+01   5.3200000e-02
   1.2000000e+01   2.1400000e-02
   1.3000000e+01   8.8000000e-03
   1.4000000e+01   3.6000000e-03
   1.5000000e+01   2.0000000e-03
   1.6000000e+01   1.6000000e-03
   1.7000000e+01   1.2000000e-03
   1.8000000e+01   4.0000000e-04
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/FBMC16perfectCSIR.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   9.9960000e-01
   4.0000000e+00   9.9720000e-01
   5.0000000e+00   9.7220000e-01
   6.0000000e+00   8.8000000e-01
   7.0000000e+00   6.8380000e-01
   8.0000000e+00   4.2800000e-01
   9.0000000e+00   2.1680000e-01
   1.0000000e+01   9.4400000e-02
   1.1000000e+01   3.8000000e-02
   1.2000000e+01   1.5400000e-02
   1.3000000e+01   6.0000000e-03
   1.4000000e+01   3.0000000e-03
   1.5000000e+01   2.2000000e-03
   1.6000000e+01   8.0000000e-04
   1.7000000e+01   2.0000000e-04
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/FBMC25LMMSECSIR.dat <==
   1.0000000e+01   9.9920000e-01
   1.1000000e+01   9.9840000e-01
   1.2000000e+01   9.9300000e-01
   1.3000000e+01   9.7520000e-01
   1.4000000e+01   9.3520000e-01
   1.5000000e+01   8.6060000e-01
   1.6000000e+01   7.4800000e-01
   1.7000000e+01   6.1820000e-01
   1.8000000e+01   4.7980000e-01
   1.9000000e+01   3.5680000e-01
   2.0000000e+01   2.5400000e-01
   2.1000000e+01   1.7200000e-01
   2.2000000e+01   1.1700000e-01
   2.3000000e+01   8.1400000e-02
   2.4000000e+01   5.8400000e-02
   2.5000000e+01   3.9000000e-02
   2.6000000e+01   2.9800000e-02
   2.7000000e+01   2.3000000e-02
   2.8000000e+01   1.7400000e-02
   2.9000000e+01   1.3400000e-02
   3.0000000e+01   1.0200000e-02
   3.1000000e+01   6.8000000e-03
   3.2000000e+01   5.8000000e-03
   3.3000000e+01   4.8000000e-03
   3.4000000e+01   4.0000000e-03
   3.5000000e+01   3.6000000e-03


==> simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/FBMC25perfectCSIR.dat <==
   1.0000000e+01   9.9920000e-01
   1.1000000e+01   9.9760000e-01
   1.2000000e+01   9.9020000e-01
   1.3000000e+01   9.6780000e-01
   1.4000000e+01   9.1880000e-01
   1.5000000e+01   8.3500000e-01
   1.6000000e+01   7.1780000e-01
   1.7000000e+01   5.8120000e-01
   1.8000000e+01   4.4860000e-01
   1.9000000e+01   3.2760000e-01
   2.0000000e+01   2.3000000e-01
   2.1000000e+01   1.5400000e-01
   2.2000000e+01   1.0720000e-01
   2.3000000e+01   7.3000000e-02
   2.4000000e+01   5.0600000e-02
   2.5000000e+01   3.5000000e-02
   2.6000000e+01   2.6200000e-02
   2.7000000e+01   1.8800000e-02
   2.8000000e+01   1.3200000e-02
   2.9000000e+01   1.1200000e-02
   3.0000000e+01   9.2000000e-03
   3.1000000e+01   6.4000000e-03
   3.2000000e+01   4.4000000e-03
   3.3000000e+01   4.0000000e-03
   3.4000000e+01   3.8000000e-03
   3.5000000e+01   3.4000000e-03


==> simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/FBMC4LMMSECSIR.dat <==
  -1.0000000e+01   1.0000000e+00
  -9.0000000e+00   1.0000000e+00
  -8.0000000e+00   1.0000000e+00
  -7.0000000e+00   9.9866667e-01
  -6.0000000e+00   9.7900000e-01
  -5.0000000e+00   8.4300000e-01
  -4.0000000e+00   5.5300000e-01
  -3.0000000e+00   2.5566667e-01
  -2.0000000e+00   8.2333333e-02
  -1.0000000e+00   2.0333333e-02
   0.0000000e+00   6.3333333e-03
   1.0000000e+00   1.3333333e-03
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/FBMC4perfectCSIR.dat <==
  -1.0000000e+01   1.0000000e+00
  -9.0000000e+00   1.0000000e+00
  -8.0000000e+00   1.0000000e+00
  -7.0000000e+00   9.9266667e-01
  -6.0000000e+00   9.2900000e-01
  -5.0000000e+00   6.8733333e-01
  -4.0000000e+00   3.4633333e-01
  -3.0000000e+00   1.1366667e-01
  -2.0000000e+00   2.7333333e-02
  -1.0000000e+00   5.3333333e-03
   0.0000000e+00   6.6666667e-04
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/FBMC9LMMSECSIR.dat <==
  -5.0000000e+00   1.0000000e+00
  -4.0000000e+00   9.9980000e-01
  -3.0000000e+00   9.9940000e-01
  -2.0000000e+00   9.7900000e-01
  -1.0000000e+00   8.5960000e-01
   0.0000000e+00   5.7800000e-01
   1.0000000e+00   2.9380000e-01
   2.0000000e+00   1.0620000e-01
   3.0000000e+00   3.0400000e-02
   4.0000000e+00   9.0000000e-03
   5.0000000e+00   2.4000000e-03
   6.0000000e+00   4.0000000e-04
   7.0000000e+00   4.0000000e-04
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/FBMC9perfectCSIR.dat <==
  -5.0000000e+00   1.0000000e+00
  -4.0000000e+00   9.9980000e-01
  -3.0000000e+00   9.9660000e-01
  -2.0000000e+00   9.5460000e-01
  -1.0000000e+00   7.7500000e-01
   0.0000000e+00   4.5760000e-01
   1.0000000e+00   1.9120000e-01
   2.0000000e+00   6.1200000e-02
   3.0000000e+00   1.6400000e-02
   4.0000000e+00   3.6000000e-03
   5.0000000e+00   8.0000000e-04
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/OFDM16LMMSECSIR.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   9.9900000e-01
   5.0000000e+00   9.9320000e-01
   6.0000000e+00   9.5420000e-01
   7.0000000e+00   8.2620000e-01
   8.0000000e+00   6.0360000e-01
   9.0000000e+00   3.4340000e-01
   1.0000000e+01   1.7000000e-01
   1.1000000e+01   7.3000000e-02
   1.2000000e+01   2.9200000e-02
   1.3000000e+01   1.4000000e-02
   1.4000000e+01   6.6000000e-03
   1.5000000e+01   2.2000000e-03
   1.6000000e+01   8.0000000e-04
   1.7000000e+01   4.0000000e-04
   1.8000000e+01   2.0000000e-04
   1.9000000e+01   2.0000000e-04
   2.0000000e+01   2.0000000e-04
   2.1000000e+01   2.0000000e-04
   2.2000000e+01   2.0000000e-04
   2.3000000e+01   2.0000000e-04
   2.4000000e+01   2.0000000e-04
   2.5000000e+01   2.0000000e-04
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/OFDM16perfectCSIR.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   9.9980000e-01
   4.0000000e+00   9.9840000e-01
   5.0000000e+00   9.8520000e-01
   6.0000000e+00   9.2200000e-01
   7.0000000e+00   7.5420000e-01
   8.0000000e+00   5.1540000e-01
   9.0000000e+00   2.7320000e-01
   1.0000000e+01   1.2960000e-01
   1.1000000e+01   5.2800000e-02
   1.2000000e+01   2.0200000e-02
   1.3000000e+01   9.8000000e-03
   1.4000000e+01   4.6000000e-03
   1.5000000e+01   2.6000000e-03
   1.6000000e+01   1.2000000e-03
   1.7000000e+01   6.0000000e-04
   1.8000000e+01   4.0000000e-04
   1.9000000e+01   4.0000000e-04
   2.0000000e+01   4.0000000e-04
   2.1000000e+01   4.0000000e-04
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   2.0000000e-04
   2.7000000e+01   2.0000000e-04
   2.8000000e+01   2.0000000e-04
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/OFDM25LMMSECSIR.dat <==
   1.0000000e+01   9.9980000e-01
   1.1000000e+01   9.9920000e-01
   1.2000000e+01   9.9460000e-01
   1.3000000e+01   9.8360000e-01
   1.4000000e+01   9.5080000e-01
   1.5000000e+01   8.8880000e-01
   1.6000000e+01   7.8140000e-01
   1.7000000e+01   6.5640000e-01
   1.8000000e+01   5.1780000e-01
   1.9000000e+01   3.9500000e-01
   2.0000000e+01   2.8520000e-01
   2.1000000e+01   1.9200000e-01
   2.2000000e+01   1.2980000e-01
   2.3000000e+01   8.5600000e-02
   2.4000000e+01   6.1400000e-02
   2.5000000e+01   4.5600000e-02
   2.6000000e+01   3.1800000e-02
   2.7000000e+01   2.3400000e-02
   2.8000000e+01   1.7200000e-02
   2.9000000e+01   1.3600000e-02
   3.0000000e+01   1.0600000e-02
   3.1000000e+01   7.2000000e-03
   3.2000000e+01   5.0000000e-03
   3.3000000e+01   4.6000000e-03
   3.4000000e+01   3.4000000e-03
   3.5000000e+01   2.0000000e-03


==> simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/OFDM25perfectCSIR.dat <==
   1.0000000e+01   9.9920000e-01
   1.1000000e+01   9.9820000e-01
   1.2000000e+01   9.9240000e-01
   1.3000000e+01   9.7940000e-01
   1.4000000e+01   9.3880000e-01
   1.5000000e+01   8.6680000e-01
   1.6000000e+01   7.5260000e-01
   1.7000000e+01   6.2100000e-01
   1.8000000e+01   4.8740000e-01
   1.9000000e+01   3.6440000e-01
   2.0000000e+01   2.5700000e-01
   2.1000000e+01   1.7580000e-01
   2.2000000e+01   1.1280000e-01
   2.3000000e+01   7.5200000e-02
   2.4000000e+01   5.4400000e-02
   2.5000000e+01   3.7600000e-02
   2.6000000e+01   2.8600000e-02
   2.7000000e+01   2.0000000e-02
   2.8000000e+01   1.3600000e-02
   2.9000000e+01   9.4000000e-03
   3.0000000e+01   7.6000000e-03
   3.1000000e+01   6.4000000e-03
   3.2000000e+01   4.8000000e-03
   3.3000000e+01   3.6000000e-03
   3.4000000e+01   2.8000000e-03
   3.5000000e+01   2.0000000e-03


==> simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/OFDM4LMMSECSIR.dat <==
  -1.0000000e+01   1.0000000e+00
  -9.0000000e+00   1.0000000e+00
  -8.0000000e+00   1.0000000e+00
  -7.0000000e+00   9.9966667e-01
  -6.0000000e+00   9.8833333e-01
  -5.0000000e+00   8.9700000e-01
  -4.0000000e+00   6.4000000e-01
  -3.0000000e+00   3.2100000e-01
  -2.0000000e+00   1.1366667e-01
  -1.0000000e+00   3.1666667e-02
   0.0000000e+00   5.6666667e-03
   1.0000000e+00   6.6666667e-04
   2.0000000e+00   3.3333333e-04
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/OFDM4perfectCSIR.dat <==
  -1.0000000e+01   1.0000000e+00
  -9.0000000e+00   1.0000000e+00
  -8.0000000e+00   1.0000000e+00
  -7.0000000e+00   9.9833333e-01
  -6.0000000e+00   9.5633333e-01
  -5.0000000e+00   7.8166667e-01
  -4.0000000e+00   4.4833333e-01
  -3.0000000e+00   1.6466667e-01
  -2.0000000e+00   4.5333333e-02
  -1.0000000e+00   8.3333333e-03
   0.0000000e+00   6.6666667e-04
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/OFDM9LMMSECSIR.dat <==
  -5.0000000e+00   1.0000000e+00
  -4.0000000e+00   1.0000000e+00
  -3.0000000e+00   9.9940000e-01
  -2.0000000e+00   9.8800000e-01
  -1.0000000e+00   9.0660000e-01
   0.0000000e+00   6.6820000e-01
   1.0000000e+00   3.5740000e-01
   2.0000000e+00   1.4500000e-01
   3.0000000e+00   4.6800000e-02
   4.0000000e+00   1.3600000e-02
   5.0000000e+00   3.2000000e-03
   6.0000000e+00   1.0000000e-03
   7.0000000e+00   6.0000000e-04
   8.0000000e+00   2.0000000e-04
   9.0000000e+00   2.0000000e-04
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/OFDM9perfectCSIR.dat <==
  -5.0000000e+00   1.0000000e+00
  -4.0000000e+00   1.0000000e+00
  -3.0000000e+00   9.9920000e-01
  -2.0000000e+00   9.7500000e-01
  -1.0000000e+00   8.4520000e-01
   0.0000000e+00   5.6060000e-01
   1.0000000e+00   2.5720000e-01
   2.0000000e+00   8.6800000e-02
   3.0000000e+00   2.4200000e-02
   4.0000000e+00   6.2000000e-03
   5.0000000e+00   1.4000000e-03
   6.0000000e+00   4.0000000e-04
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/inputlatex.txt <==
\addplot 
file {simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/OFDM4LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/FBMC4LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/OFDM4perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/FBMC4perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/OFDM16LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/FBMC16LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/FBMC16perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/OFDM16perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/FBMC25LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/FBMC9LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/OFDM9LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/OFDM25LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/FBMC25perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/FBMC9perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/OFDM25perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_ETU_3kmh_ftd0/OFDM9perfectCSIR.dat}; 


==> simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/FBMC16LMMSECSIR.dat <==
   5.0000000e+00   9.7933333e-01
   6.0000000e+00   9.0266667e-01
   7.0000000e+00   7.4533333e-01
   8.0000000e+00   5.2866667e-01
   9.0000000e+00   3.3700000e-01
   1.0000000e+01   1.9066667e-01
   1.1000000e+01   1.0800000e-01
   1.2000000e+01   5.9333333e-02
   1.3000000e+01   2.8333333e-02
   1.4000000e+01   1.5666667e-02
   1.5000000e+01   9.3333333e-03
   1.6000000e+01   5.0000000e-03
   1.7000000e+01   4.0000000e-03
   1.8000000e+01   3.0000000e-03
   1.9000000e+01   2.0000000e-03
   2.0000000e+01   1.0000000e-03


==> simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/FBMC16perfectCSIR.dat <==
   5.0000000e+00   9.5433333e-01
   6.0000000e+00   8.3066667e-01
   7.0000000e+00   6.2566667e-01
   8.0000000e+00   4.1266667e-01
   9.0000000e+00   2.3300000e-01
   1.0000000e+01   1.3066667e-01
   1.1000000e+01   6.6666667e-02
   1.2000000e+01   3.1000000e-02
   1.3000000e+01   1.6333333e-02
   1.4000000e+01   8.0000000e-03
   1.5000000e+01   4.6666667e-03
   1.6000000e+01   4.3333333e-03
   1.7000000e+01   2.0000000e-03
   1.8000000e+01   1.3333333e-03
   1.9000000e+01   6.6666667e-04
   2.0000000e+01   6.6666667e-04


==> simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/FBMC4LMMSECSIR.dat <==
  -1.0000000e+01   1.0000000e+00
  -9.0000000e+00   1.0000000e+00
  -8.0000000e+00   1.0000000e+00
  -7.0000000e+00   9.9533333e-01
  -6.0000000e+00   9.5233333e-01
  -5.0000000e+00   7.7733333e-01
  -4.0000000e+00   4.9833333e-01
  -3.0000000e+00   2.3500000e-01
  -2.0000000e+00   9.2333333e-02
  -1.0000000e+00   2.6333333e-02
   0.0000000e+00   6.0000000e-03
   1.0000000e+00   3.3333333e-04
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/FBMC4perfectCSIR.dat <==
  -1.0000000e+01   1.0000000e+00
  -9.0000000e+00   1.0000000e+00
  -8.0000000e+00   9.9900000e-01
  -7.0000000e+00   9.8833333e-01
  -6.0000000e+00   8.9100000e-01
  -5.0000000e+00   6.5366667e-01
  -4.0000000e+00   3.4066667e-01
  -3.0000000e+00   1.3466667e-01
  -2.0000000e+00   4.0666667e-02
  -1.0000000e+00   8.3333333e-03
   0.0000000e+00   1.6666667e-03
   1.0000000e+00   3.3333333e-04
   2.0000000e+00   3.3333333e-04
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/FBMC9LMMSECSIR.dat <==
  -5.0000000e+00   1.0000000e+00
  -4.0000000e+00   1.0000000e+00
  -3.0000000e+00   9.9766667e-01
  -2.0000000e+00   9.6300000e-01
  -1.0000000e+00   8.0933333e-01
   0.0000000e+00   5.5300000e-01
   1.0000000e+00   2.9500000e-01
   2.0000000e+00   1.3833333e-01
   3.0000000e+00   5.4666667e-02
   4.0000000e+00   1.7666667e-02
   5.0000000e+00   5.0000000e-03
   6.0000000e+00   2.0000000e-03
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/FBMC9perfectCSIR.dat <==
  -5.0000000e+00   1.0000000e+00
  -4.0000000e+00   9.9966667e-01
  -3.0000000e+00   9.9400000e-01
  -2.0000000e+00   9.2866667e-01
  -1.0000000e+00   7.2666667e-01
   0.0000000e+00   4.3800000e-01
   1.0000000e+00   2.0533333e-01
   2.0000000e+00   8.5666667e-02
   3.0000000e+00   2.7666667e-02
   4.0000000e+00   1.0000000e-02
   5.0000000e+00   2.3333333e-03
   6.0000000e+00   6.6666667e-04
   7.0000000e+00   3.3333333e-04
   8.0000000e+00   3.3333333e-04
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/OFDM16LMMSECSIR.dat <==
   5.0000000e+00   9.8933333e-01
   6.0000000e+00   9.3333333e-01
   7.0000000e+00   7.9733333e-01
   8.0000000e+00   5.8900000e-01
   9.0000000e+00   3.9000000e-01
   1.0000000e+01   2.3266667e-01
   1.1000000e+01   1.3833333e-01
   1.2000000e+01   7.0000000e-02
   1.3000000e+01   3.3333333e-02
   1.4000000e+01   1.8666667e-02
   1.5000000e+01   1.0000000e-02
   1.6000000e+01   6.6666667e-03
   1.7000000e+01   4.6666667e-03
   1.8000000e+01   3.6666667e-03
   1.9000000e+01   2.0000000e-03
   2.0000000e+01   6.6666667e-04


==> simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/OFDM16perfectCSIR.dat <==
   5.0000000e+00   9.7166667e-01
   6.0000000e+00   8.7800000e-01
   7.0000000e+00   6.9766667e-01
   8.0000000e+00   4.8300000e-01
   9.0000000e+00   2.9400000e-01
   1.0000000e+01   1.5833333e-01
   1.1000000e+01   8.7333333e-02
   1.2000000e+01   3.9000000e-02
   1.3000000e+01   2.0000000e-02
   1.4000000e+01   1.0666667e-02
   1.5000000e+01   7.3333333e-03
   1.6000000e+01   5.0000000e-03
   1.7000000e+01   3.6666667e-03
   1.8000000e+01   1.6666667e-03
   1.9000000e+01   1.3333333e-03
   2.0000000e+01   6.6666667e-04


==> simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/OFDM4LMMSECSIR.dat <==
  -1.0000000e+01   1.0000000e+00
  -9.0000000e+00   1.0000000e+00
  -8.0000000e+00   9.9966667e-01
  -7.0000000e+00   9.9833333e-01
  -6.0000000e+00   9.7500000e-01
  -5.0000000e+00   8.3733333e-01
  -4.0000000e+00   5.8100000e-01
  -3.0000000e+00   2.8633333e-01
  -2.0000000e+00   1.1900000e-01
  -1.0000000e+00   4.1666667e-02
   0.0000000e+00   9.6666667e-03
   1.0000000e+00   1.0000000e-03
   2.0000000e+00   3.3333333e-04
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/OFDM4perfectCSIR.dat <==
  -1.0000000e+01   1.0000000e+00
  -9.0000000e+00   1.0000000e+00
  -8.0000000e+00   1.0000000e+00
  -7.0000000e+00   9.9200000e-01
  -6.0000000e+00   9.3566667e-01
  -5.0000000e+00   7.2833333e-01
  -4.0000000e+00   4.2866667e-01
  -3.0000000e+00   1.8733333e-01
  -2.0000000e+00   6.3000000e-02
  -1.0000000e+00   1.3333333e-02
   0.0000000e+00   2.0000000e-03
   1.0000000e+00   6.6666667e-04
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/OFDM9LMMSECSIR.dat <==
  -5.0000000e+00   1.0000000e+00
  -4.0000000e+00   1.0000000e+00
  -3.0000000e+00   9.9900000e-01
  -2.0000000e+00   9.8200000e-01
  -1.0000000e+00   8.5566667e-01
   0.0000000e+00   6.3233333e-01
   1.0000000e+00   3.5766667e-01
   2.0000000e+00   1.7766667e-01
   3.0000000e+00   7.4000000e-02
   4.0000000e+00   3.1000000e-02
   5.0000000e+00   8.0000000e-03
   6.0000000e+00   3.3333333e-03
   7.0000000e+00   3.3333333e-04
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/OFDM9perfectCSIR.dat <==
  -5.0000000e+00   1.0000000e+00
  -4.0000000e+00   1.0000000e+00
  -3.0000000e+00   9.9733333e-01
  -2.0000000e+00   9.5900000e-01
  -1.0000000e+00   8.0166667e-01
   0.0000000e+00   5.2766667e-01
   1.0000000e+00   2.6966667e-01
   2.0000000e+00   1.1633333e-01
   3.0000000e+00   4.4666667e-02
   4.0000000e+00   1.0333333e-02
   5.0000000e+00   3.3333333e-03
   6.0000000e+00   1.3333333e-03
   7.0000000e+00   6.6666667e-04
   8.0000000e+00   3.3333333e-04
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/inputlatex.txt <==
\addplot 
file {simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/FBMC4perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/OFDM16LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/OFDM16perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/FBMC16LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/FBMC16perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/OFDM9LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/OFDM9perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/FBMC9LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/FBMC9perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/OFDM4LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/FBMC4LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_EVA_50kmh_ftd0_1/OFDM4perfectCSIR.dat}; 


==> simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/FBMC16LMMSECSIR.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   9.9980000e-01
   2.0000000e+00   9.9780000e-01
   3.0000000e+00   9.9040000e-01
   4.0000000e+00   9.7400000e-01
   5.0000000e+00   9.3620000e-01
   6.0000000e+00   8.7220000e-01
   7.0000000e+00   7.8840000e-01
   8.0000000e+00   7.0280000e-01
   9.0000000e+00   6.1160000e-01
   1.0000000e+01   5.2620000e-01
   1.1000000e+01   4.4420000e-01
   1.2000000e+01   3.6780000e-01
   1.3000000e+01   2.9800000e-01
   1.4000000e+01   2.4080000e-01
   1.5000000e+01   1.8360000e-01
   1.6000000e+01   1.3960000e-01
   1.7000000e+01   9.7200000e-02
   1.8000000e+01   6.5000000e-02
   1.9000000e+01   3.9000000e-02
   2.0000000e+01   2.2400000e-02
   2.1000000e+01   1.1400000e-02
   2.2000000e+01   5.4000000e-03
   2.3000000e+01   2.6000000e-03
   2.4000000e+01   1.2000000e-03
   2.5000000e+01   4.0000000e-04
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/FBMC16perfectCSIR.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   9.9940000e-01
   2.0000000e+00   9.9560000e-01
   3.0000000e+00   9.8580000e-01
   4.0000000e+00   9.6520000e-01
   5.0000000e+00   9.2260000e-01
   6.0000000e+00   8.5660000e-01
   7.0000000e+00   7.7340000e-01
   8.0000000e+00   6.8660000e-01
   9.0000000e+00   5.9720000e-01
   1.0000000e+01   5.1120000e-01
   1.1000000e+01   4.2960000e-01
   1.2000000e+01   3.5240000e-01
   1.3000000e+01   2.8260000e-01
   1.4000000e+01   2.2820000e-01
   1.5000000e+01   1.7340000e-01
   1.6000000e+01   1.3020000e-01
   1.7000000e+01   9.0000000e-02
   1.8000000e+01   5.8600000e-02
   1.9000000e+01   3.5600000e-02
   2.0000000e+01   1.9200000e-02
   2.1000000e+01   1.0000000e-02
   2.2000000e+01   5.0000000e-03
   2.3000000e+01   2.0000000e-03
   2.4000000e+01   1.0000000e-03
   2.5000000e+01   2.0000000e-04
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/FBMC25LMMSECSIR.dat <==
   1.0000000e+01   9.9800000e-01
   1.1000000e+01   9.8920000e-01
   1.2000000e+01   9.7020000e-01
   1.3000000e+01   9.2320000e-01
   1.4000000e+01   8.5340000e-01
   1.5000000e+01   7.7060000e-01
   1.6000000e+01   6.8320000e-01
   1.7000000e+01   5.9540000e-01
   1.8000000e+01   5.1400000e-01
   1.9000000e+01   4.3600000e-01
   2.0000000e+01   3.6420000e-01
   2.1000000e+01   3.0260000e-01
   2.2000000e+01   2.4800000e-01
   2.3000000e+01   1.9520000e-01
   2.4000000e+01   1.5720000e-01
   2.5000000e+01   1.1620000e-01
   2.6000000e+01   8.1200000e-02
   2.7000000e+01   5.6200000e-02
   2.8000000e+01   3.3400000e-02
   2.9000000e+01   2.2000000e-02
   3.0000000e+01   1.3800000e-02
   3.1000000e+01   7.0000000e-03
   3.2000000e+01   3.6000000e-03
   3.3000000e+01   2.6000000e-03
   3.4000000e+01   1.4000000e-03
   3.5000000e+01   6.0000000e-04


==> simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/FBMC25perfectCSIR.dat <==
   1.0000000e+01   9.9340000e-01
   1.1000000e+01   9.8020000e-01
   1.2000000e+01   9.5360000e-01
   1.3000000e+01   9.0280000e-01
   1.4000000e+01   8.2980000e-01
   1.5000000e+01   7.4660000e-01
   1.6000000e+01   6.5540000e-01
   1.7000000e+01   5.6940000e-01
   1.8000000e+01   4.8680000e-01
   1.9000000e+01   4.1260000e-01
   2.0000000e+01   3.4300000e-01
   2.1000000e+01   2.8540000e-01
   2.2000000e+01   2.2540000e-01
   2.3000000e+01   1.7740000e-01
   2.4000000e+01   1.3780000e-01
   2.5000000e+01   9.9000000e-02
   2.6000000e+01   6.7800000e-02
   2.7000000e+01   4.3600000e-02
   2.8000000e+01   2.6000000e-02
   2.9000000e+01   1.6600000e-02
   3.0000000e+01   8.8000000e-03
   3.1000000e+01   4.6000000e-03
   3.2000000e+01   2.8000000e-03
   3.3000000e+01   1.6000000e-03
   3.4000000e+01   6.0000000e-04
   3.5000000e+01   4.0000000e-04


==> simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/FBMC4LMMSECSIR.dat <==
  -5.0000000e+00   9.0300000e-01
  -4.0000000e+00   8.2920000e-01
  -3.0000000e+00   7.3980000e-01
  -2.0000000e+00   6.5220000e-01
  -1.0000000e+00   5.5880000e-01
   0.0000000e+00   4.6880000e-01
   1.0000000e+00   3.8020000e-01
   2.0000000e+00   2.9980000e-01
   3.0000000e+00   2.3380000e-01
   4.0000000e+00   1.6880000e-01
   5.0000000e+00   1.1480000e-01
   6.0000000e+00   7.3600000e-02
   7.0000000e+00   4.3200000e-02
   8.0000000e+00   1.8000000e-02
   9.0000000e+00   4.4000000e-03
   1.0000000e+01   6.0000000e-04
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/FBMC4perfectCSIR.dat <==
  -5.0000000e+00   8.9180000e-01
  -4.0000000e+00   8.1560000e-01
  -3.0000000e+00   7.3000000e-01
  -2.0000000e+00   6.3600000e-01
  -1.0000000e+00   5.4080000e-01
   0.0000000e+00   4.5020000e-01
   1.0000000e+00   3.6100000e-01
   2.0000000e+00   2.8300000e-01
   3.0000000e+00   2.1800000e-01
   4.0000000e+00   1.5300000e-01
   5.0000000e+00   1.0260000e-01
   6.0000000e+00   6.1800000e-02
   7.0000000e+00   3.4400000e-02
   8.0000000e+00   1.1600000e-02
   9.0000000e+00   3.4000000e-03
   1.0000000e+01   4.0000000e-04
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/FBMC9LMMSECSIR.dat <==
  -5.0000000e+00   9.9980000e-01
  -4.0000000e+00   9.9880000e-01
  -3.0000000e+00   9.9400000e-01
  -2.0000000e+00   9.8200000e-01
  -1.0000000e+00   9.6000000e-01
   0.0000000e+00   9.1380000e-01
   1.0000000e+00   8.4360000e-01
   2.0000000e+00   7.5840000e-01
   3.0000000e+00   6.7020000e-01
   4.0000000e+00   5.8000000e-01
   5.0000000e+00   4.9800000e-01
   6.0000000e+00   4.1620000e-01
   7.0000000e+00   3.3980000e-01
   8.0000000e+00   2.7700000e-01
   9.0000000e+00   2.1520000e-01
   1.0000000e+01   1.5940000e-01
   1.1000000e+01   1.1820000e-01
   1.2000000e+01   7.5800000e-02
   1.3000000e+01   4.6800000e-02
   1.4000000e+01   2.6000000e-02
   1.5000000e+01   1.1400000e-02
   1.6000000e+01   5.8000000e-03
   1.7000000e+01   2.0000000e-03
   1.8000000e+01   8.0000000e-04
   1.9000000e+01   2.0000000e-04
   2.0000000e+01   2.0000000e-04


==> simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/FBMC9perfectCSIR.dat <==
  -5.0000000e+00   9.9980000e-01
  -4.0000000e+00   9.9860000e-01
  -3.0000000e+00   9.9300000e-01
  -2.0000000e+00   9.8100000e-01
  -1.0000000e+00   9.5560000e-01
   0.0000000e+00   9.0580000e-01
   1.0000000e+00   8.3500000e-01
   2.0000000e+00   7.4800000e-01
   3.0000000e+00   6.5920000e-01
   4.0000000e+00   5.7060000e-01
   5.0000000e+00   4.8480000e-01
   6.0000000e+00   4.0420000e-01
   7.0000000e+00   3.3020000e-01
   8.0000000e+00   2.6400000e-01
   9.0000000e+00   2.0380000e-01
   1.0000000e+01   1.5300000e-01
   1.1000000e+01   1.0960000e-01
   1.2000000e+01   6.8400000e-02
   1.3000000e+01   4.0800000e-02
   1.4000000e+01   2.2200000e-02
   1.5000000e+01   9.0000000e-03
   1.6000000e+01   3.8000000e-03
   1.7000000e+01   1.6000000e-03
   1.8000000e+01   6.0000000e-04
   1.9000000e+01   2.0000000e-04
   2.0000000e+01   2.0000000e-04


==> simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM16LMMSECSIR.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   9.9980000e-01
   2.0000000e+00   9.9840000e-01
   3.0000000e+00   9.9280000e-01
   4.0000000e+00   9.7840000e-01
   5.0000000e+00   9.4720000e-01
   6.0000000e+00   8.8980000e-01
   7.0000000e+00   8.1060000e-01
   8.0000000e+00   7.2760000e-01
   9.0000000e+00   6.3740000e-01
   1.0000000e+01   5.4700000e-01
   1.1000000e+01   4.6320000e-01
   1.2000000e+01   3.8520000e-01
   1.3000000e+01   3.1640000e-01
   1.4000000e+01   2.5560000e-01
   1.5000000e+01   1.9580000e-01
   1.6000000e+01   1.5120000e-01
   1.7000000e+01   1.0820000e-01
   1.8000000e+01   7.2200000e-02
   1.9000000e+01   4.3800000e-02
   2.0000000e+01   2.5800000e-02
   2.1000000e+01   1.2600000e-02
   2.2000000e+01   6.2000000e-03
   2.3000000e+01   3.2000000e-03
   2.4000000e+01   2.0000000e-03
   2.5000000e+01   6.0000000e-04
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM16perfectCSIR.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   9.9980000e-01
   2.0000000e+00   9.9800000e-01
   3.0000000e+00   9.9000000e-01
   4.0000000e+00   9.7240000e-01
   5.0000000e+00   9.3680000e-01
   6.0000000e+00   8.7520000e-01
   7.0000000e+00   7.9620000e-01
   8.0000000e+00   7.1200000e-01
   9.0000000e+00   6.2140000e-01
   1.0000000e+01   5.3160000e-01
   1.1000000e+01   4.4920000e-01
   1.2000000e+01   3.7480000e-01
   1.3000000e+01   3.0320000e-01
   1.4000000e+01   2.4440000e-01
   1.5000000e+01   1.8680000e-01
   1.6000000e+01   1.4200000e-01
   1.7000000e+01   9.9000000e-02
   1.8000000e+01   6.4800000e-02
   1.9000000e+01   3.9200000e-02
   2.0000000e+01   2.2000000e-02
   2.1000000e+01   1.1000000e-02
   2.2000000e+01   4.6000000e-03
   2.3000000e+01   2.2000000e-03
   2.4000000e+01   1.6000000e-03
   2.5000000e+01   2.0000000e-04
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM25LMMSECSIR.dat <==
   1.0000000e+01   9.9900000e-01
   1.1000000e+01   9.9280000e-01
   1.2000000e+01   9.7580000e-01
   1.3000000e+01   9.3580000e-01
   1.4000000e+01   8.7260000e-01
   1.5000000e+01   7.9060000e-01
   1.6000000e+01   7.0400000e-01
   1.7000000e+01   6.1800000e-01
   1.8000000e+01   5.3280000e-01
   1.9000000e+01   4.5260000e-01
   2.0000000e+01   3.8140000e-01
   2.1000000e+01   3.1740000e-01
   2.2000000e+01   2.6380000e-01
   2.3000000e+01   2.0740000e-01
   2.4000000e+01   1.6600000e-01
   2.5000000e+01   1.2460000e-01
   2.6000000e+01   8.8200000e-02
   2.7000000e+01   6.0600000e-02
   2.8000000e+01   3.7600000e-02
   2.9000000e+01   2.3200000e-02
   3.0000000e+01   1.4400000e-02
   3.1000000e+01   7.8000000e-03
   3.2000000e+01   3.8000000e-03
   3.3000000e+01   3.0000000e-03
   3.4000000e+01   1.4000000e-03
   3.5000000e+01   1.0000000e-03


==> simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM25perfectCSIR.dat <==
   1.0000000e+01   9.9620000e-01
   1.1000000e+01   9.8400000e-01
   1.2000000e+01   9.6240000e-01
   1.3000000e+01   9.1580000e-01
   1.4000000e+01   8.4820000e-01
   1.5000000e+01   7.6520000e-01
   1.6000000e+01   6.7740000e-01
   1.7000000e+01   5.9100000e-01
   1.8000000e+01   5.0780000e-01
   1.9000000e+01   4.3040000e-01
   2.0000000e+01   3.5700000e-01
   2.1000000e+01   2.9740000e-01
   2.2000000e+01   2.3860000e-01
   2.3000000e+01   1.8920000e-01
   2.4000000e+01   1.4680000e-01
   2.5000000e+01   1.0580000e-01
   2.6000000e+01   7.4000000e-02
   2.7000000e+01   4.6800000e-02
   2.8000000e+01   2.9600000e-02
   2.9000000e+01   1.8200000e-02
   3.0000000e+01   1.0600000e-02
   3.1000000e+01   4.8000000e-03
   3.2000000e+01   3.2000000e-03
   3.3000000e+01   1.8000000e-03
   3.4000000e+01   1.0000000e-03
   3.5000000e+01   6.0000000e-04


==> simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM4LMMSECSIR.dat <==
  -5.0000000e+00   9.1760000e-01
  -4.0000000e+00   8.4960000e-01
  -3.0000000e+00   7.6420000e-01
  -2.0000000e+00   6.7640000e-01
  -1.0000000e+00   5.8420000e-01
   0.0000000e+00   4.9360000e-01
   1.0000000e+00   4.0540000e-01
   2.0000000e+00   3.1960000e-01
   3.0000000e+00   2.5060000e-01
   4.0000000e+00   1.8680000e-01
   5.0000000e+00   1.2800000e-01
   6.0000000e+00   8.2400000e-02
   7.0000000e+00   4.9600000e-02
   8.0000000e+00   2.1400000e-02
   9.0000000e+00   5.0000000e-03
   1.0000000e+01   1.8000000e-03
   1.1000000e+01   2.0000000e-04
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM4perfectCSIR.dat <==
  -5.0000000e+00   9.1080000e-01
  -4.0000000e+00   8.3460000e-01
  -3.0000000e+00   7.5040000e-01
  -2.0000000e+00   6.6160000e-01
  -1.0000000e+00   5.6820000e-01
   0.0000000e+00   4.7400000e-01
   1.0000000e+00   3.8600000e-01
   2.0000000e+00   3.0200000e-01
   3.0000000e+00   2.3360000e-01
   4.0000000e+00   1.6900000e-01
   5.0000000e+00   1.1560000e-01
   6.0000000e+00   7.2400000e-02
   7.0000000e+00   4.1200000e-02
   8.0000000e+00   1.5600000e-02
   9.0000000e+00   3.8000000e-03
   1.0000000e+01   6.0000000e-04
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00


==> simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM9LMMSECSIR.dat <==
  -5.0000000e+00   9.9980000e-01
  -4.0000000e+00   9.9940000e-01
  -3.0000000e+00   9.9560000e-01
  -2.0000000e+00   9.8720000e-01
  -1.0000000e+00   9.6940000e-01
   0.0000000e+00   9.2700000e-01
   1.0000000e+00   8.6060000e-01
   2.0000000e+00   7.7980000e-01
   3.0000000e+00   6.9380000e-01
   4.0000000e+00   6.0180000e-01
   5.0000000e+00   5.1900000e-01
   6.0000000e+00   4.3620000e-01
   7.0000000e+00   3.5800000e-01
   8.0000000e+00   2.9080000e-01
   9.0000000e+00   2.3040000e-01
   1.0000000e+01   1.7300000e-01
   1.1000000e+01   1.2900000e-01
   1.2000000e+01   8.7400000e-02
   1.3000000e+01   5.3800000e-02
   1.4000000e+01   3.1000000e-02
   1.5000000e+01   1.4000000e-02
   1.6000000e+01   5.8000000e-03
   1.7000000e+01   2.4000000e-03
   1.8000000e+01   1.0000000e-03
   1.9000000e+01   4.0000000e-04
   2.0000000e+01   2.0000000e-04


==> simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM9perfectCSIR.dat <==
  -5.0000000e+00   9.9980000e-01
  -4.0000000e+00   9.9920000e-01
  -3.0000000e+00   9.9560000e-01
  -2.0000000e+00   9.8620000e-01
  -1.0000000e+00   9.6420000e-01
   0.0000000e+00   9.1980000e-01
   1.0000000e+00   8.5180000e-01
   2.0000000e+00   7.7080000e-01
   3.0000000e+00   6.8580000e-01
   4.0000000e+00   5.9420000e-01
   5.0000000e+00   5.0540000e-01
   6.0000000e+00   4.2600000e-01
   7.0000000e+00   3.4420000e-01
   8.0000000e+00   2.7760000e-01
   9.0000000e+00   2.1960000e-01
   1.0000000e+01   1.6540000e-01
   1.1000000e+01   1.2020000e-01
   1.2000000e+01   7.7200000e-02
   1.3000000e+01   4.8000000e-02
   1.4000000e+01   2.5200000e-02
   1.5000000e+01   1.1800000e-02
   1.6000000e+01   5.6000000e-03
   1.7000000e+01   1.8000000e-03
   1.8000000e+01   1.0000000e-03
   1.9000000e+01   2.0000000e-04
   2.0000000e+01   2.0000000e-04


==> simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/inputlatex.txt <==
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM9perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM4LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM9LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM25LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/FBMC9LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM4LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/FBMC16perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM16perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM4perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/FBMC4perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/FBMC25LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/FBMC25perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/FBMC16LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM4LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM25perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/FBMC4LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/FBMC4LMMSECSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/FBMC9perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM9perfectCSIR.dat}; 
\addplot 
file {simdata/bler_mcs4_9_16_25_HO1x1_250kmh_ftd0/OFDM16LMMSECSIR.dat}; 


==> simdata/vtvch_tf/11pExpresswayoncoming0250kmh.dat <==
   0.0000000e+00   1.4982155e+00
   0.0000000e+00   1.5591816e+00
   0.0000000e+00   1.3874455e+00
   1.0000000e+02   1.2764358e+00
   1.0000000e+02   1.4890678e+00
   2.0000000e+02   1.4666392e+00
   2.0000000e+02   1.5250194e+00
   2.0000000e+02   2.0190557e-01
   3.0000000e+02   1.5235617e+00
   3.0000000e+02   1.0548450e+00
   3.0000000e+02   1.5431816e+00


==> simdata/vtvch_tf/11pExpresswaysamedirection0250kmh.dat <==
   0.0000000e+00   1.1622034e+00
   0.0000000e+00   8.6101695e-02
   1.0000000e+02   1.1144140e+00
   1.0000000e+02   5.5084746e-02
   2.0000000e+02   1.1556441e+00
   3.0000000e+02   1.2383341e+00
   4.0000000e+02   1.2576998e+00
   4.0000000e+02   1.3455642e+00
   5.0000000e+02   1.2532082e+00
   6.0000000e+02   1.2500460e+00
   7.0000000e+02   1.2351768e+00
   7.0000000e+02   6.7740920e-02


==> simdata/vtvch_tf/11pUrbanCanyononcoming0120kmh.dat <==
   0.0000000e+00   1.2896102e+00
   0.0000000e+00   1.0248644e+00
   0.0000000e+00   3.1500000e-01
   1.0000000e+02   1.0908305e+00
   1.0000000e+02   1.0440339e+00
   1.0000000e+02   6.6247458e-01
   2.0000000e+02   9.4152542e-02
   2.0000000e+02   9.9693220e-01
   2.0000000e+02   4.2508475e-01
   3.0000000e+02   1.5525424e-01
   3.0000000e+02   7.1028814e-01
   3.0000000e+02   9.9994915e-01
   4.0000000e+02   9.7537288e-01
   4.0000000e+02   7.9208475e-01
   4.0000000e+02   9.8033898e-02


==> simdata/vtvch_tf/3GPPETU0120kmh.dat <==
   0.0000000e+00   2.8888889e-01
   5.0000000e+01   2.8888889e-01
   1.2000000e+02   2.8888889e-01
   2.0000000e+02   2.8888889e-01
   2.3000000e+02   2.8888889e-01
   5.0000000e+02   2.8888889e-01
   1.6000000e+03   2.8888889e-01
   2.3000000e+03   2.8888889e-01
   5.0000000e+03   2.8888889e-01


==> simdata/vtvch_tf/3GPPEVA0250kmh.dat <==
   0.0000000e+00   6.0185185e-01
   3.0000000e+01   6.0185185e-01
   1.5000000e+02   6.0185185e-01
   3.1000000e+02   6.0185185e-01
   3.7000000e+02   6.0185185e-01
   7.1000000e+02   6.0185185e-01
   1.0900000e+03   6.0185185e-01
   1.7300000e+03   6.0185185e-01
   2.5100000e+03   6.0185185e-01


==> simdata/vtvch_tf/3GPPSCMEUrbanMacro030kmh.dat <==
   8.3950000e+02   7.2222222e-02


==> simdata/vtvch_tf/3GPPSCMEUrbanMicro030kmh.dat <==
   2.9400000e+02   7.2222222e-02


==> simdata/vtvch_tf/FleetnetHighway0250kmh.dat <==
   5.0000000e+03   1.2037037e+00


==> simdata/vtvch_tf/FleetnetUrban0120kmh.dat <==
   5.0000000e+03   5.7777778e-01


==> simdata/vtvch_tf/G5CrossingNLOS0120kmh.dat <==
   0.0000000e+00   0.0000000e+00
   2.6700000e+02   1.2380952e-01
   4.0000000e+02   4.1129944e-02
   5.3300000e+02   2.4803874e-01


==> simdata/vtvch_tf/G5HighwayLOS0250kmh.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e+02   3.0121738e-01
   1.6700000e+02   2.1509282e-01
   5.0000000e+02   3.8734194e-01


==> simdata/vtvch_tf/G5HighwayNLOS0250kmh.dat <==
   0.0000000e+00   0.0000000e+00
   2.0000000e+02   3.0121738e-01
   4.3300000e+02   2.1509282e-01
   7.0000000e+02   3.8734194e-01


==> simdata/vtvch_tf/G5RuralLOS0150kmh.dat <==
   0.0000000e+00   0.0000000e+00
   8.3000000e+01   2.2584746e-01
   1.8300000e+02   1.3541667e-01


==> simdata/vtvch_tf/G5UrbanApproachingLOS0120kmh.dat <==
   0.0000000e+00   0.0000000e+00
   1.1700000e+02   1.0487395e-01
   1.8300000e+02   6.9767839e-02
   3.3300000e+02   2.1863552e-01


==> simdata/vtvch_tf/HighwayMecklenbraeukerOverview0250kmh.dat <==
   4.0000000e+01   1.1016949e-01
   4.0000000e+02   1.1016949e-01
   4.0000000e+02   1.1016949e+00
   4.0000000e+01   1.1016949e+00
   4.0000000e+01   1.1016949e-01


==> simdata/vtvch_tf/RuralMecklenbraeukerOverview0150kmh.dat <==
   2.0000000e+01   8.2627119e-02
   6.0000000e+01   8.2627119e-02
   6.0000000e+01   6.4614407e-01
   2.0000000e+01   6.4614407e-01
   2.0000000e+01   8.2627119e-02


==> simdata/vtvch_tf/UrbanMecklenbraeukerOverview0120kmh.dat <==
   4.0000000e+01   3.1728814e-02
   3.0000000e+02   3.1728814e-02
   3.0000000e+02   3.7016949e-01
   4.0000000e+01   3.7016949e-01
   4.0000000e+01   3.1728814e-02


==> simdata/vtvch_tf/inputlatex.txt <==
\addplot 
file {simdata/vtvch_tf/UrbanMecklenbraeukerOverview0120kmh.dat}; 
\addplot 
file {simdata/vtvch_tf/RuralMecklenbraeukerOverview0150kmh.dat}; 
\addplot 
file {simdata/vtvch_tf/HighwayMecklenbraeukerOverview0250kmh.dat}; 
\addplot 
file {simdata/vtvch_tf/3GPPSCMEUrbanMacro030kmh.dat}; 
\addplot 
file {simdata/vtvch_tf/3GPPSCMEUrbanMicro030kmh.dat}; 
\addplot 
file {simdata/vtvch_tf/3GPPETU0120kmh.dat}; 
\addplot 
file {simdata/vtvch_tf/3GPPEVA0250kmh.dat}; 
\addplot 
file {simdata/vtvch_tf/G5HighwayNLOS0250kmh.dat}; 
\addplot 
file {simdata/vtvch_tf/G5HighwayLOS0250kmh.dat}; 
\addplot 
file {simdata/vtvch_tf/G5CrossingNLOS0120kmh.dat}; 
\addplot 
file {simdata/vtvch_tf/G5UrbanApproachingLOS0120kmh.dat}; 
\addplot 
file {simdata/vtvch_tf/G5RuralLOS0150kmh.dat}; 
\addplot 
file {simdata/vtvch_tf/FleetnetUrban0120kmh.dat}; 
\addplot 
file {simdata/vtvch_tf/FleetnetHighway0250kmh.dat}; 
\addplot 
file {simdata/vtvch_tf/11pUrbanCanyononcoming0120kmh.dat}; 
\addplot 
file {simdata/vtvch_tf/11pExpresswaysamedirection0250kmh.dat}; 
\addplot 
file {simdata/vtvch_tf/11pExpresswayoncoming0250kmh.dat}; 

